PAH emission from Herbig AeBe stars

We present spectra of a sample of Herbig Ae and Be (HAeBe) stars obtained with the Infrared Spectrograph on the Spitzer Space Telescope. All but one of the Herbig stars show emission from polycyclic aromatic hydrocarbons (PAHs) and seven of the spectra show PAH emission, but no silicate emission at 10 microns. The central wavelengths of the 6.2, 7.7--8.2, and 11.3 micron emission features decrease with stellar temperature, indicating that the PAHs are less photo-processed in cooler radiation fields. The apparent low level of photo processing in HAeBe stars, relative to other PAH emission sources, implies that the PAHs are newly exposed to the UV-optical radiation fields from their host stars. HAeBe stars show a variety of PAH emission intensities and ionization fractions, but a narrow range of PAH spectral classifications based on positions of major PAH feature centers. This may indicate that, regardless of their locations relative to the stars, the PAH molecules are altered by the same physical processes in the proto-planetary disks of intermediate-mass stars. Analysis of the mid-IR spectral energy distributions indicates that our sample likely includes both radially flared and more flattened/settled disk systems, but we do not see the expected correlation of overall PAH emission with disk geometry. We suggest that the strength of PAH emission from HAeBe stars may depend not only on the degree of radial flaring, but also on the abundance of PAHs in illuminated regions of the disks and possibly on the vertical structure of the inner disk as well.

==> editor_request_061708.txt <==
Dear Dr. Keller:

We are in the process of preparing your article "PAH Emission from Herbig Ae/Be Stars" for print in the Astrophysical Journal, and we have a few questions about the text and references.  If you could take a few minutes to answer these by email at your earliest convenience, we would greatly appreciate it, and it will save time and expense at the proof stage.  In responding, please "Reply to All" so that your changes will be submitted to both the editor in charge of the manuscript and a central database.

1) Your revised Abstract was of acceptable length; thank you!

2) note to Table 5: please provide corresponding reference for Allen 2000 in the reference list.

Allen, C. W. 2000, Astrophysical Quantities, ed. A. N. Cox (Springer) 

3) section 3.2.1, para 1, fifth sentence: in the subscript, is the dash between "a" and "b" (and later between "6" and "13" and between "13" and "30") a minus sign or an en dash (i.e., denoting range)?

In all cases it should be an en dash (all are ranges).

4) section 3.2.3, para 1, first sentence: OK to change "a grid model disk systems" to "a grid of model disk systems"? If not, please clarify.

Yes "a grid of model disk systems" is correct.

5)  The following are listed in the reference list, but not cited in the text.  If you wish to add a citation, please email us the sentence amended to include the citation, and just one sentence before it, so we can place it correctly.  Or, you may omit these from the reference list: 

Allamandola et al. 1989; DELETE
Boccatelli et al. 2003; DELETE
Boissel et al. 2001; DELETE
Bregman et al. 1989; DELETE
Chiar et al. 2000; DELETE
Cohen et al. 2003; DELETE
Coulson & Walther 1995; DELETE
Draine & Li 2001; DELETE
Dullemond 2002; DELETE
Furton et al. 1999; DELETE
Geballe et al. 1992; DELETE
Geballe & van der Veen 1990; DELETE
Geers et al. 2007; DELETE
Greenberg et al. 2000; DELETE
Habart et al. 2004; DELETE
Herbst 1991; DELETE
Houk 1982; DELETE
Hudgins & Allamandola 1995a; DELETE
Hudgins & Allamandola 1995b; DELETE
Hudgins & Allamandola 1997; DELETE
Hudgins & Allamandola 1999a; DELETE
Hudgins & Allamandola 1999b; DELETE
Hudgins et al. 1994; DELETE
Jones et al. 1996; DELETE
Latter 1991; DELETE
Li & Draine 2001; DELETE
Li & Draine 2002; DELETE
Mathis et al. 1983; DELETE
Mouillet et al. 2001; DELETE
Oudmaijer et al. 1992; DELETE
Pietu et al. 2003; DELETE
Sandford et al. 1991; DELETE
Shu et al. 1987; DELETE
Sloan et al. 1999; DELETE
Sloan et al. 2003; DELETE
Sloan et al. (Tech. Rep.); DELETE
Spoon et al. 2004; DELETE
The et al. 1994; This one is already referenced in Section 1, Paragraph 1, Sentence 3:

Studying the material in these disks
and their evolution can aid us in understanding the very latest stages
of star formation and the early stages of planet formation. Herbig Ae/Be 
(HAeBe) stars are intermediate-mass (M$\sim$2-10 M$_{\sun}$) 
pre-main-sequence stars of spectral class A, B, or early F 
\citep{her60, str72, the94, mal98}. 

van den Ancker 2000; DELETE
van den Ancker et al. 2001; DELETE
Waters & Waelkens 1998; DELETE
Werner et al. 2004; DELETE
Zuckerman et al. 1995. DELETE

6) What is the year for the reference Sloan, Spoon, & Bernard-Salas? Is it cited in text?

Delete reference.


We would appreciate a reply as soon as possible, so as to keep the article on its projected schedule.  Thank you!

Sincerely,

Jeremy D. Horsefield

-- 
~~~~~~~~~~~~~~~~~~~~
Jeremy Horsefield
Senior Manuscript Editor
Astrophysical Journal
University of Chicago Press
